Submillimeter observations of molecular gas interacting with the supernova remnant W28

Context: Supernovae (SNe) inject large amounts of energy and chemically enriched materials into their surrounding interstellar medium and, in some instances, into molecular clouds (MCs). The interaction of a supernova remnant (SNR) with a MC plays a crucial role in the evolution of the cloud's physical and chemical properties. Despite their importance, only a handful of studies have been made addressing the molecular richness in MCs impacted by SNRs. (Sub)millimter wavelength observations of SNR-MC can be used to build a census of their molecular richness, which in turn can motivate various chemical and physical models aimed at explaining the chemical evolution of the clouds. Aims: We carried out multi-molecule/multi-transition observations toward the region F abutting the SNR W28. We used the detected lines to constrain the physical conditions of this region. Methods: We used the APEX Telescope to observe molecular lines in the frequency from $213\rm{-}374\, \textrm{GHz}$. We used non-LTE RADEX modeling to interpret the observational data. Results: We detected emission from multiple molecular species, namely CH$_{3}$OH, H$_{2}$CO, SO, SiO, CN, CCH, NO, CS, HCO$^+$, HCN, HNC, N$_2$H$^+$, CO, and from isotopologues of some of them. We report the first detection of thermally excited (non-maser) CH$_{3}$OH emission toward a SNR. Employing non-LTE RADEX modeling of multiple H$_{2}$CO and CH$_{3}$OH lines, we constrain the kinetic temperature from 60 to 100$\,$K and the gas density from $9\times 10^{5}$ to $5\times 10^{6}\,\rm cm^{-3}$. We obtained an ortho-para ratio $\sim$2 for H$_{2}$CO, which indicates that formaldehyde is most likely formed on dust grain surfaces. Conclusions: Our results show that molecules as complex as H$_{2}$CO and CH$_{3}$OH can be detected in SNR-MC interactions. This could motivate chemical modelling to explore their formation pathways.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

